Structure growth in $f(Q)$ cosmology

We take into account redshift-space distortion measurements to investigate the growth of cosmological large-scale structures within the framework of modified symmetric teleparallel $f(Q)$ gravity. After comparing the predictions of the $f(Q)$-gravity expansion history with OHD and SNIa Pantheon+ sample datasets and constraining the pertinent cosmological parameters $\Omega_{m}$ and $H_0$, together with the exponent $n$ for $f(Q)$ power-law models, we derive the full system of equations governing linear cosmological perturbations to study matter fluctuations using the $1 + 3$ covariant formalism when applied to $f(Q)$ gravity. Thus, we resort to both the usual redshift-space distortion data $f\sigma_8$ and some recent separate measurements of the growth rate $f$ and the amplitude of matter fluctuations $\sigma_8$ from the VIPERS and SDSS collaborations to find the best-fit cosmological parameters $\Omega_m$, $\sigma_{8}$ and $n$. We also apply a collective analysis of such growth-structure data together with the aforementioned cosmic expansion measurements, to restrict these parameters through Monte Carlo Markov Chain simulations. determining the statistical significance for the best-fit parameter values through the AIC and BIC Bayesian selection criteria.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
